A possible trail of dust from a young, highly-extincted brown dwarf in the outskirts of the Trapezium Cluster

We present the JWST discovery of a highly-extincted ($A_V\sim52$) candidate brown dwarf ($\sim0.018$M$_\odot$) in the outskirts of the Trapezium Cluster that appears to be coincident with the end of a $\sim 1700\,$au long, remarkably uniformly wide, dark trail that broadens only slightly at the end opposite the point source. We examine whether a dusty trail associated with a highly-extincted brown dwarf could plausibly be detected with JWST and explore possible origins. We show that a dusty trail associated with the brown dwarf could be observable if dust within it is larger than that in the ambient molecular cloud. For example, if the ambient cloud has a standard $\sim0.25$$\mu$m maximum grain size and the trail contains micron-sized grains, then the trail will have a scattering opacity over an order of magnitude larger compared to the surroundings in NIRCam short-wavelength filters. We use a simple model to show that a change in maximum grain size can reproduce the high $A_V$ and the multi-filter NIRCam contrast seen between the trail and its surroundings. We propose and explore two possible mechanisms that could be responsible for the trail: i) a weak FUV radiation-driven wind from the circum-brown dwarf disc due to the O stars in the region and ii) a Bondi-Hoyle-Lyttleton accretion wake. The former would be the most distant known case of the Trapezium stars' radiation driving winds from a disc, and the latter would be the first known example of ``late'' infall from the interstellar medium onto a low mass object in a high-mass star-forming region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
